Redactable Blockchain in the Permissionless Setting

Bitcoin is an immutable permissionless blockchain system that has been extensively used as a public bulletin board by many different applications that heavily relies on its immutability. However, Bitcoin's immutability is not without its fair share of demerits. Interpol exposed the existence of harmful and potentially illegal documents, images and links in the Bitcoin blockchain, and since then there have been several qualitative and quantitative analysis on the types of data currently residing in the Bitcoin blockchain. Although there is a lot of attention on blockchains, surprisingly the previous solutions proposed for data redaction in the permissionless setting are far from feasible, and require additional trust assumptions. Hence, the problem of harmful data still poses a huge challenge for law enforcement agencies like Interpol (Tziakouris, IEEE S&P'18). We propose the first efficient redactable blockchain for the permissionless setting that is easily integrable into Bitcoin, and that does not rely on heavy cryptographic tools or trust assumptions. Our protocol uses a consensus-based voting and is parameterised by a policy that dictates the requirements and constraints for the redactions; if a redaction gathers enough votes the operation is performed on the chain. As an extra feature, our protocol offers public verifiability and accountability for the redacted chain. Moreover, we provide formal security definitions and proofs showing that our protocol is secure against redactions that were not agreed by consensus. Additionally, we show the viability of our approach with a proof-of-concept implementation that shows only a tiny overhead in the chain validation of our protocol when compared to an immutable one.

==> Archive/resultsExp1.txt <==
chain200b_1000tx_0r.pickle - 54.05033189999999s stdev: 0.2409545424041862
chain200b_1000tx_0r2.pickle - 54.9591252s stdev: 0.23409387440168566
chain400b_1000tx_0r.pickle - 108.84074459999997s stdev: 0.3183556922137475
chain400b_1000tx_0r2.pickle - 109.96886960000002s stdev: 0.18715893245770363
chain600b_1000tx_0r.pickle - 164.61612579999996s stdev: 0.6127056252592107
chain600b_1000tx_0r2.pickle - 166.14246459999995s stdev: 2.040033530304781
chain800b_1000tx_0r.pickle - 219.24042419999998s stdev: 0.4144462846081574
chain800b_1000tx_0r2.pickle - 220.24154199999995s stdev: 0.7013954256688563
chain1000b_1000tx_0r.pickle - 271.97282939999985s stdev: 0.4956627441901208
chain1000b_1000tx_0r2.pickle - 275.21645009999986s stdev: 0.508168318080274


==> Archive/whoami.txt <==
\iam A

==> resultsExp1.txt <==
chain200b_1000tx_0r.pickle - 54.05033189999999s stdev: 0.2409545424041862
chain200b_1000tx_0r2.pickle - 54.9591252s stdev: 0.23409387440168566
chain400b_1000tx_0r.pickle - 108.84074459999997s stdev: 0.3183556922137475
chain400b_1000tx_0r2.pickle - 109.96886960000002s stdev: 0.18715893245770363
chain600b_1000tx_0r.pickle - 164.61612579999996s stdev: 0.6127056252592107
chain600b_1000tx_0r2.pickle - 166.14246459999995s stdev: 2.040033530304781
chain800b_1000tx_0r.pickle - 219.24042419999998s stdev: 0.4144462846081574
chain800b_1000tx_0r2.pickle - 220.24154199999995s stdev: 0.7013954256688563
chain1000b_1000tx_0r.pickle - 271.97282939999985s stdev: 0.4956627441901208
chain1000b_1000tx_0r2.pickle - 275.21645009999986s stdev: 0.508168318080274


==> whoami.txt <==
\iam A
